Enhanced Sparse Bayesian Learning Methods with Application to Massive MIMO Channel Estimation

We consider the problem of sparse channel estimation in massive multiple-input multiple-output systems. In this context, we propose an enhanced version of the sparse Bayesian learning (SBL) framework, referred to as enhanced SBL (E-SBL), which is based on a reparameterization of the original SBL model. Specifically, we introduce a scale vector that brings extra flexibility to the model, which is estimated along with the other unknowns. Moreover, we introduce a variant of E-SBL, referred to as modified E-SBL (M-E-SBL), which is based on a computationally more efficient parameter estimation. We compare the proposed E-SBL and M-E-SBL with the baseline SBL and with a method based on variational message passing (VMP) in terms of computational complexity and performance. Numerical results show that the proposed E-SBL and M-E-SBL outperform the baseline SBL and VMP in terms of mean squared error of the channel estimation in all the considered scenarios. Furthermore, we show that M-E-SBL produces results comparable with E-SBL with considerably cheaper computations.

==> figures/files_txt/MSE_L.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot
1,0.0960124288230821,0.0825325087329385,0.219216644546269
2,0.121459111959372,0.103301464922004,0.229741507830804
3,0.140232338717509,0.118908498477614,0.237535097627301
4,0.156583107356037,0.134865363033924,0.243908013434428
5,0.171461154086507,0.150305679267996,0.249984450721697
6,0.184284359089884,0.163692674027257,0.255687463449338
7,0.196629462842366,0.178265467847429,0.261270931624593
8,0.208464145793609,0.192887277366426,0.266103445494537
9,0.217159584783617,0.204827038361772,0.269719077681709
10,0.227073576224816,0.219067764822138,0.274330308830689


==> figures/files_txt/MSE_L_2.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot,err_VMP_tot
1,0.0682524481596411,0.0697905213954175,0.2193496476422,0.0952934850107549
2,0.0859341199810717,0.0907584000934412,0.229492059068843,0.11231511434147
3,0.100057010019703,0.107197622586145,0.237714216948041,0.12584015331917
4,0.111805605263154,0.121360423850738,0.244285770584517,0.136789347053139
5,0.122650245835287,0.134301073824675,0.251117061358305,0.147340229346981
6,0.131738847585777,0.145691793771777,0.255775913139641,0.155489552988501
7,0.140369374399276,0.156754545588285,0.260743628249539,0.163306006167097
8,0.150634062617971,0.169456108525929,0.266033672298187,0.172435663346864
9,0.158475620496341,0.179994556014917,0.270029328701312,0.179302693257802
10,0.16629213489237,0.189944484652632,0.273983605154042,0.186380400033693


==> figures/files_txt/MSE_M.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot
32,0.319627255461448,0.308800928529297,0.328977457851215
64,0.247027621063139,0.220973008249215,0.285565809268083
96,0.209416055706826,0.180601890387961,0.267920662002523
128,0.186049642158107,0.158095361769993,0.257747795271082
160,0.168536292791358,0.143017876816278,0.250692306896175
192,0.155259095377075,0.131978109116862,0.243913456231534
224,0.145855421157721,0.125172648900128,0.240111804257744
256,0.137860289385887,0.118736242251813,0.236556373628164
288,0.131330627284567,0.114413942682074,0.233505215721074
320,0.126044857283103,0.110652777804346,0.231694266747318
352,0.121043058936393,0.107005618607423,0.229037367118985
384,0.116376345328337,0.103706383168313,0.227082315406274
416,0.112961502398408,0.100722025892396,0.225599328726234
448,0.109373985986696,0.097996056311374,0.224358038494564
480,0.106597650891465,0.0961029964218435,0.223128043081254
512,0.10270700087878,0.0930566047357117,0.220960660107465


==> figures/files_txt/MSE_M_2.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot,err_VMP_tot
32,0.276792068688304,0.338022908109968,0.329001743158815,0.281765735566608
64,0.187137834316576,0.215078860975669,0.28653224344459,0.205531903003077
96,0.152425089444403,0.170175762865004,0.268177555031312,0.175497057654854
128,0.134734614977965,0.148382110979517,0.258008525793046,0.159242013071304
160,0.1223578703353,0.13332741449798,0.250435279698477,0.146733307699547
192,0.112552534896019,0.121960924075748,0.245210234328691,0.138109934378669
224,0.105950691212107,0.114467661735832,0.240723724312341,0.131318225699377
256,0.0996655661598712,0.106893467788573,0.237740422958093,0.1253746650085
288,0.0942146453146081,0.10047777086775,0.234285710261829,0.120086542997348
320,0.0906927298542526,0.0962908640489993,0.232430787389348,0.116902080165837
352,0.0870309903776416,0.0919902344887727,0.229983736676821,0.113009436465571
384,0.0842662999457194,0.0889494705044918,0.228599507305104,0.110596949936755
416,0.0810940341633387,0.0851537387744245,0.226673057396981,0.107536564560878
448,0.0787795262451571,0.0824123575596982,0.225135552661128,0.105141729739535
480,0.0761413079554232,0.0793142876615006,0.223679326488821,0.102685968213188
512,0.0745025428749713,0.077324295973995,0.223099390008774,0.101213297363779


==> figures/files_txt/MSE_N.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot
10,0.157893346782939,0.134338839775634,0.280254955098275
12,0.14035387930697,0.119331174247094,0.237654969148497
14,0.127695156090144,0.108380636569073,0.207262473404936
16,0.11723607480792,0.0995208646076486,0.183931737931372
18,0.109394816260236,0.0926912330894391,0.166128342828206
20,0.10187928556083,0.0864580233565758,0.151222630835098
22,0.0958189625330178,0.0813269950490029,0.138922081821357
24,0.0909565725840278,0.0770701830744874,0.129003959044043
26,0.0865349554167833,0.0733212041080583,0.120576761841585
28,0.0828966483970392,0.0702705190126773,0.113443764675738
30,0.0791789059192579,0.0673057734822595,0.106557717013935
32,0.0758181233037053,0.0645102140694052,0.10068894766233
34,0.073319777549081,0.0624210753065355,0.0960158071414032
36,0.0702722707393599,0.0599257661312158,0.0910372996064557
38,0.0681085251792919,0.0582331013028935,0.0871442414213836
40,0.0657313184624941,0.0563035917704659,0.083353161209456
42,0.0640202832597864,0.0550003359511149,0.0801384437262508
44,0.0615736238966482,0.05304691387143,0.0766834905510081
46,0.0602655816919934,0.0519087758695323,0.0742635390219013
48,0.0586427724862952,0.0507213769987615,0.0715316643909241
50,0.0571003138038563,0.0495345382697143,0.0691374702307434


==> figures/files_txt/MSE_N_2.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot,err_VMP_tot
10,0.111019591906946,0.117946714042389,0.27944698144094,0.141353794984326
12,0.0997991183717332,0.107164345847154,0.237215288342959,0.125402997135921
14,0.090944749449426,0.0983624512946323,0.207044798318137,0.113245311726697
16,0.083980206262044,0.0913979573278099,0.183842955554722,0.103824012485183
18,0.0785215635714517,0.0860235503521258,0.166046875260722,0.0964823186497859
20,0.0733859221473131,0.0806934493113731,0.151373959105734,0.0898429068681214
22,0.0696528766161449,0.0766729639332485,0.139685586357033,0.0849153320643929
24,0.0661429895825034,0.0729652090871313,0.129300637109183,0.080113484655862
26,0.06280650053223,0.0692967664468341,0.120199731598463,0.0758363243827616
28,0.0604480524127411,0.0667516758813834,0.11322092807551,0.0726888909792306
30,0.0578508969443512,0.0638663105896711,0.106409481717224,0.0693189639167489
32,0.0555625569889991,0.0610115731831253,0.100877171993935,0.0663695953589116
34,0.0538679747027608,0.0593078775249984,0.09570405701299,0.0640478214191933
36,0.0526384012732468,0.0578288152641532,0.0915459947710758,0.0624071060171475
38,0.050489671965634,0.0550745855703584,0.087077100501734,0.0596881544534352
40,0.04861276234161,0.0528358717247593,0.0830003734623897,0.057263030155285
42,0.047887154893955,0.0519714946479901,0.0801153888711272,0.0562773564714931
44,0.0464963372538052,0.0501867946933746,0.077042266738448,0.0544189836170464
46,0.0456849268439323,0.0492906663070843,0.0744278246408546,0.0533104319408136
48,0.044485460107274,0.047747019652619,0.0715789734695511,0.0517665992019985
50,0.0435041534717144,0.0465102651460554,0.0692558559002522,0.0505167024948009


==> figures/files_txt/MSE_SNR.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot
-16,0.998574590093375,1.19023083828962,7.69507237428465
-14,0.938259569972308,1.00435586515238,4.94319841339252
-12,0.800319311486222,0.821823015767855,3.16403638058227
-10,0.624016596068423,0.626964582294978,2.02354477592775
-8,0.466242411809397,0.441094984739255,1.307674428718
-6,0.344129145715584,0.307594228470969,0.844655079160882
-4,0.252761886767199,0.214683521713251,0.54945011482705
-2,0.187304925935441,0.15681163401779,0.359645854456555
0,0.140324330331076,0.118978557913242,0.237348104446013
2,0.105192291693039,0.0922780499813288,0.158174129236929
4,0.0792817970691357,0.0719610215717869,0.106410957773523
6,0.0587094236392798,0.0550195855178985,0.0718076490976843
8,0.0438417651532336,0.0424815114805421,0.0492586501135669
10,0.0321169900605618,0.0319759903075651,0.0338153154510997
12,0.0234665491690129,0.0238534468115033,0.0234511724410445
14,0.0170265674188692,0.0172487716707662,0.0164304025683486
16,0.0121040894477939,0.0117303305296933,0.0114346936859181


==> figures/files_txt/MSE_SNR_2.txt <==
Var1,err_E_SBL_tot,err_M_E_SBL_tot,err_SBL_tot,err_VMP_tot
-20,1.00637556340707,0.999762411212528,18.7794909440447,1.02488953468868
-17.5,1.04804073857801,0.999415889950148,10.7793136961568,1.24888769341956
-15,0.935280058288434,0.942672604442048,6.16968481914789,1.37454124982714
-12.5,0.663309851612956,0.698545297476179,3.54063535573239,1.10254041089934
-10,0.445156613635706,0.471863176339507,2.03191226137096,0.704679268711023
-7.5,0.289275336216703,0.30326342057637,1.1695794741551,0.435913529334031
-5,0.194804693538901,0.201204756583596,0.681213085629727,0.279778189072149
-2.5,0.139565584361141,0.145478685535969,0.399542127306749,0.18544851595384
0,0.100065861547855,0.107201757036781,0.237992145512616,0.125937571744895
2.5,0.070949773927292,0.0780973525494003,0.14303292489129,0.0864251149527618
5,0.0505019363103718,0.0550172251353155,0.0872810450301184,0.0597542248641511
7.5,0.0369064757766773,0.0379821209994832,0.0540373657548308,0.0420699685250771
10,0.0267783763809797,0.025327035017828,0.0338173072094624,0.0295148092878178
12.5,0.0191773022063376,0.0173446057593906,0.021474103378125,0.0209063467161511
15,0.0132745613544586,0.012019843974583,0.013641785440111,0.0145521752309523

